Tensor product approach to quantum control

In this proof-of-concept paper we show that tensor product approach is efficient for control of large quantum systems, such as Heisenberg spin wires, which are essential for emerging quantum computing technologies. We compute optimal control sequences using GRAPE method, applying the recently developed tAMEn algorithm to calculate evolution of quantum states represented in the tensor train format to reduce storage. Using tensor product algorithms we can overcome the curse of dimensionality and compute the optimal control pulse for a 41 spin system on a single workstation with fully controlled accuracy and huge savings of computational time and memory. The use of tensor product algorithms opens new approaches for development of quantum computers with 50 to 100 qubits.

==> dat/xxx_d11_t05.dat <==
#   d= 11 t=5.00 N= 500 J=1.00 0.00 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   0.13 .9847
002   0.25 .9298
003   0.38 .6843
004   0.50 .1691
005   0.63 .0524
006   0.75 .0524
007   0.87 .0524
008   1.00 .0252
009   1.12 .0152
010   1.25 .0109
011   1.37 .0088
012   1.50 .0088
013   1.62 .0060
014   1.74 .0046
015   1.86 .0038
016   1.99 .0032
017   2.11 .0028
018   2.23 .0025
019   2.35 .0025
020   2.47 .0022
021   2.60 .0019
022   2.72 .0017
023   2.84 .0015
024   2.96 .0015
025   3.08 .0015
026   3.21 .0013
027   3.33 .0012
028   3.45 .0011
029   3.58 .0010
030   3.70 .0010
031   3.83 .0009
032   3.95 .0008
033   4.07 .0008
034   4.19 .0007
035   4.31 .0007
036   4.44 .0006
037   4.56 .0006
038   4.69 .0006
039   4.81 .0006
040   4.93 .0005
041   5.06 .0005
042   5.18 .0005
043   5.30 .0005
044   5.43 .0005


==> dat/xxx_d11_t10.dat <==
#   d= 11 t=10.00 N=1000 J=1.00 0.00 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   0.24 .8430
002   0.47 .1580
003   0.71 .1580
004   0.95 .0396
005   1.18 .0396
006   1.42 .0212
007   1.65 .0212
008   1.89 .0108
009   2.12 .0077
010   2.36 .0067
011   2.59 .0062
012   2.82 .0059
013   3.06 .0059
014   3.29 .0051
015   3.53 .0046
016   3.76 .0043
017   3.99 .0040
018   4.22 .0037
019   4.46 .0035
020   4.69 .0034
021   4.92 .0034
022   5.15 .0032
023   5.39 .0030
024   5.61 .0028
025   5.83 .0028
026   6.05 .0025
027   6.27 .0023
028   6.49 .0022
029   6.71 .0021
030   6.93 .0019
031   7.16 .0018
032   7.38 .0017
033   7.61 .0017
034   7.83 .0016
035   8.05 .0015
036   8.27 .0014
037   8.50 .0014
038   8.73 .0014
039   8.95 .0012
040   9.17 .0011
041   9.40 .0011
042   9.62 .0010
043   9.84 .0010
044  10.07 .0009
045  10.29 .0009
046  10.51 .0009
047  10.73 .0008
048  10.95 .0008
049  11.17 .0008
050  11.39 .0007
051  11.61 .0006
052  11.83 .0006
053  12.05 .0006
054  12.27 .0005
055  12.49 .0005
056  12.72 .0005
057  12.94 .0004
058  13.16 .0004
059  13.38 .0004
060  13.59 .0004
061  13.81 .0004
062  14.03 .0003
063  14.25 .0003
064  14.47 .0003
065  14.69 .0003
066  14.92 .0003
067  15.14 .0002
068  15.36 .0002
069  15.58 .0002
070  15.80 .0002
071  16.02 .0002
072  16.25 .0002
073  16.48 .0002
074  16.70 .0002
075  16.91 .0002
076  17.11 .0002
077  17.31 .0001
078  17.52 .0001


==> dat/xxx_d21_t05.dat <==
#   d= 21 t=5.00 N= 500 J=1.00 0.00 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   0.18 .8986
002   0.37 .8515
003   0.56 .7787
004   0.76 .6661
005   0.94 .5047
006   1.13 .3295
007   1.30 .1965
008   1.47 .1295
009   1.64 .1154
010   1.81 .1154
011   1.98 .1154
012   2.16 .0942
013   2.33 .0867
014   2.51 .0810
015   2.68 .0810
016   2.87 .0710
017   3.04 .0640
018   3.23 .0604
019   3.40 .0574
020   3.58 .0555
021   3.76 .0555
022   3.93 .0524
023   4.10 .0503
024   4.27 .0486
025   4.44 .0471
026   4.62 .0460
027   4.80 .0460
028   4.99 .0445
029   5.15 .0432
030   5.32 .0422
031   5.49 .0413
032   5.67 .0408
033   5.85 .0408
034   6.02 .0397
035   6.19 .0388
036   6.36 .0381
037   6.55 .0377
038   6.72 .0377
039   6.90 .0368
040   7.08 .0361
041   7.24 .0356
042   7.42 .0351
043   7.59 .0346
044   7.76 .0343
045   7.94 .0343
046   8.11 .0338
047   8.29 .0334
048   8.47 .0330
049   8.64 .0328
050   8.81 .0328
051   8.99 .0323
052   9.16 .0319
053   9.33 .0316
054   9.51 .0313
055   9.70 .0311
056   9.88 .0310
057  10.05 .0310
058  10.23 .0307
059  10.40 .0304
060  10.59 .0303
061  10.77 .0303
062  10.94 .0299
063  11.11 .0296
064  11.29 .0294
065  11.47 .0292
066  11.64 .0291
067  11.81 .0289
068  11.98 .0287
069  12.16 .0287
070  12.34 .0286
071  12.51 .0284
072  12.68 .0283
073  12.85 .0282
074  13.03 .0282
075  13.22 .0280
076  13.38 .0278
077  13.56 .0277
078  13.73 .0276
079  13.91 .0275
080  14.08 .0275
081  14.25 .0274
082  14.43 .0272
083  14.62 .0271
084  14.79 .0270
085  14.96 .0269
086  15.13 .0269
087  15.30 .0269
088  15.47 .0268
089  15.64 .0267
090  15.82 .0266
091  16.00 .0266
092  16.18 .0264
093  16.35 .0263
094  16.52 .0263
095  16.69 .0262
096  16.87 .0261
097  17.04 .0260
098  17.21 .0259
099  17.39 .0259
100  17.56 .0259
101  17.73 .0258
102  17.92 .0257
103  18.09 .0257
104  18.27 .0257
105  18.44 .0256
106  18.62 .0255
107  18.79 .0254
108  18.96 .0254
109  19.13 .0253
110  19.30 .0253
111  19.48 .0252
112  19.66 .0252
113  19.83 .0251
114  20.00 .0250
115  20.17 .0250
116  20.34 .0250
117  20.52 .0250
118  20.69 .0249
119  20.86 .0248
120  21.05 .0248
121  21.22 .0248
122  21.38 .0247
123  21.56 .0246
124  21.74 .0246
125  21.91 .0245
126  22.09 .0245
127  22.27 .0244
128  22.44 .0244
129  22.62 .0244
130  22.79 .0243
131  22.96 .0243
132  23.13 .0242
133  23.30 .0242
134  23.47 .0242
135  23.65 .0241
136  23.83 .0241
137  24.00 .0240
138  24.18 .0240


==> dat/xxx_d21_t10.dat <==
#   d= 21 t=10.00 N=1000 J=1.00 0.00 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   0.39 .9789
002   0.78 .9250
003   1.18 .7286
004   1.56 .3342
005   1.92 .1093
006   2.28 .0613
007   2.66 .0613
008   3.03 .0580
009   3.39 .0580
010   3.76 .0262
011   4.15 .0154
012   4.54 .0111
013   4.92 .0085
014   5.29 .0069
015   5.66 .0062
016   6.04 .0062
017   6.41 .0045
018   6.79 .0035
019   7.15 .0028
020   7.51 .0024
021   7.88 .0022
022   8.25 .0022
023   8.61 .0018
024   8.97 .0015
025   9.34 .0013
026   9.72 .0011
027  10.09 .0010
028  10.46 .0010
029  10.82 .0010
030  11.19 .0009
031  11.56 .0008
032  11.93 .0007
033  12.30 .0007
034  12.68 .0007
035  13.05 .0006
036  13.41 .0005
037  13.80 .0005
038  14.20 .0004
039  14.58 .0004


==> dat/xxx_d41_t10.dat <==
#   d= 41 t=10.00 N=1000 J=1.00 0.00 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   0.80 .9971
002   1.61 .9958
003   2.42 .9938
004   3.20 .9906
005   3.99 .9850
006   4.78 .9752
007   5.59 .9573
008   6.40 .9240
009   7.19 .8632
010   7.99 .7624
011   8.79 .6215
012   9.58 .4618
013  10.40 .3274
014  11.20 .2434
015  12.01 .1996
016  12.81 .1765
017  13.61 .1765
018  14.43 .1694
019  15.22 .1694
020  16.01 .1620
021  16.79 .1552
022  17.59 .1512
023  18.39 .1503
024  19.17 .1503
025  19.96 .1424
026  20.75 .1370
027  21.54 .1335
028  22.31 .1312
029  23.06 .1307
030  23.83 .1307
031  24.62 .1263
032  25.39 .1231
033  26.17 .1210
034  26.96 .1195
035  27.75 .1193
036  28.50 .1193
037  29.25 .1164
038  30.03 .1143
039  30.78 .1128
040  31.58 .1119
041  32.36 .1119
042  33.14 .1100
043  33.94 .1087
044  34.72 .1077
045  35.50 .1067
046  36.28 .1057
047  37.08 .1048
048  37.86 .1044
049  38.64 .1044
050  39.39 .1036
051  40.11 .1029
052  40.83 .1025
053  41.56 .1025
054  42.28 .1011
055  43.03 .1002
056  43.75 .0996
057  44.47 .0990
058  45.19 .0984
059  45.94 .0980
060  46.69 .0980
061  47.44 .0974
062  48.19 .0968
063  48.97 .0963
064  49.72 .0959
065  50.47 .0957
066  51.22 .0957


==> dat/xxx_d41_t20.dat <==
#   d= 41 t=20.00 N=2000 J=1.00 0.00 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   1.94 .9698
002   3.89 .9424
003   5.87 .8879
004   7.94 .7853
005  10.01 .6221
006  11.99 .4316
007  13.75 .2713
008  15.51 .1636
009  17.28 .1009
010  19.22 .0669
011  21.27 .0635
012  23.37 .0635
013  25.44 .0635
014  27.50 .0491
015  29.58 .0413
016  31.64 .0371
017  33.72 .0371
018  35.81 .0284
019  37.83 .0244
020  39.89 .0221
021  41.94 .0201
022  44.06 .0184
023  46.19 .0170
024  48.31 .0161
025  50.42 .0161
026  52.53 .0149
027  54.61 .0140
028  56.72 .0133
029  58.83 .0129
030  60.86 .0129
031  62.72 .0120
032  64.58 .0113
033  66.47 .0109
034  68.33 .0104
035  70.19 .0101
036  72.06 .0100
037  73.92 .0100
038  75.81 .0096
039  77.67 .0092
040  79.53 .0090
041  81.39 .0089
042  83.28 .0089
043  85.17 .0084
044  87.03 .0081
045  88.89 .0079


==> dat/xxz_d11_t05.dat <==
#   d= 11 t=5.00 N= 500 J=1.00 0.10 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   0.12 .8914
002   0.23 .4635
003   0.34 .1590
004   0.46 .1590
005   0.57 .0911
006   0.68 .0853
007   0.79 .0853
008   0.90 .0502
009   1.02 .0353
010   1.13 .0353
011   1.24 .0140
012   1.35 .0086
013   1.47 .0069
014   1.58 .0058
015   1.69 .0051
016   1.80 .0045
017   1.92 .0043
018   2.03 .0043
019   2.15 .0038
020   2.26 .0034
021   2.37 .0031
022   2.48 .0030
023   2.59 .0030
024   2.71 .0026
025   2.82 .0024
026   2.93 .0022
027   3.04 .0021
028   3.16 .0020
029   3.27 .0019
030   3.39 .0019
031   3.49 .0018
032   3.61 .0017
033   3.72 .0016
034   3.83 .0015
035   3.94 .0014
036   4.06 .0014
037   4.17 .0014
038   4.29 .0013
039   4.40 .0012
040   4.52 .0012
041   4.63 .0011
042   4.74 .0011
043   4.86 .0011
044   4.98 .0010
045   5.09 .0010
046   5.21 .0009
047   5.32 .0009
048   5.43 .0009
049   5.55 .0008
050   5.66 .0008
051   5.78 .0008
052   5.89 .0007
053   6.01 .0007
054   6.12 .0007
055   6.23 .0007
056   6.34 .0006
057   6.46 .0006
058   6.57 .0006
059   6.68 .0006
060   6.79 .0006
061   6.91 .0005
062   7.02 .0005
063   7.13 .0005
064   7.24 .0005
065   7.35 .0005
066   7.47 .0005
067   7.58 .0004
068   7.69 .0004
069   7.81 .0004
070   7.92 .0004
071   8.03 .0004
072   8.15 .0004
073   8.26 .0003
074   8.38 .0003
075   8.49 .0003
076   8.60 .0003
077   8.71 .0003
078   8.82 .0003
079   8.94 .0003
080   9.05 .0003
081   9.16 .0002
082   9.27 .0002
083   9.38 .0002
084   9.50 .0002
085   9.61 .0002
086   9.72 .0002
087   9.84 .0002
088   9.95 .0002
089  10.07 .0002
090  10.18 .0002
091  10.29 .0002
092  10.41 .0002
093  10.52 .0002
094  10.63 .0002
095  10.74 .0001
096  10.85 .0001
097  10.96 .0001
098  11.07 .0001
099  11.19 .0001


==> dat/xxz_d11_t10.dat <==
#   d= 11 t=10.00 N=1000 J=1.00 0.10 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   0.24 .8942
002   0.47 .2723
003   0.69 .2201
004   0.92 .2201
005   1.14 .1951
006   1.37 .1951
007   1.60 .1276
008   1.82 .1276
009   2.05 .0382
010   2.28 .0201
011   2.50 .0171
012   2.73 .0171
013   2.96 .0046
014   3.18 .0018
015   3.41 .0012
016   3.64 .0009
017   3.86 .0007
018   4.09 .0007
019   4.31 .0007
020   4.54 .0004
021   4.76 .0003
022   4.99 .0003
023   5.21 .0002


==> dat/xxz_d21_t10.dat <==
#   d= 21 t=10.00 N=1000 J=1.00 0.10 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   0.40 .9853
002   0.80 .9454
003   1.21 .7775
004   1.60 .3282
005   1.99 .0773
006   2.39 .0773
007   2.78 .0626
008   3.17 .0626
009   3.57 .0408
010   3.96 .0324
011   4.35 .0324
012   4.75 .0190
013   5.14 .0146
014   5.53 .0126
015   5.93 .0113
016   6.31 .0104
017   6.70 .0098
018   7.09 .0098
019   7.49 .0088
020   7.87 .0080
021   8.25 .0075
022   8.66 .0070
023   9.04 .0067
024   9.44 .0067
025   9.88 .0061
026  10.26 .0057
027  10.66 .0053
028  11.04 .0050
029  11.43 .0048
030  11.82 .0048
031  12.22 .0045
032  12.59 .0042
033  12.98 .0039
034  13.40 .0037
035  13.79 .0036
036  14.16 .0036
037  14.57 .0033
038  14.97 .0031
039  15.34 .0030
040  15.73 .0028
041  16.13 .0027
042  16.51 .0027
043  16.90 .0025
044  17.28 .0024
045  17.69 .0023
046  18.07 .0022
047  18.46 .0021
048  18.85 .0021
049  19.23 .0021
050  19.64 .0020
051  20.05 .0019
052  20.43 .0018
053  20.84 .0018
054  21.23 .0016
055  21.61 .0015
056  22.01 .0015
057  22.40 .0014
058  22.79 .0013
059  23.18 .0013
060  23.56 .0012
061  23.95 .0012
062  24.34 .0012
063  24.72 .0011
064  25.13 .0011
065  25.57 .0011
066  26.01 .0011
067  26.39 .0010
068  26.77 .0009
069  27.16 .0009
070  27.54 .0009
071  27.92 .0009
072  28.31 .0009
073  28.67 .0008
074  29.06 .0008
075  29.44 .0007
076  29.83 .0007
077  30.19 .0007
078  30.61 .0007
079  30.97 .0006
080  31.36 .0006
081  31.72 .0006
082  32.11 .0006
083  32.53 .0006
084  32.92 .0006
085  33.33 .0005
086  33.72 .0005
087  34.11 .0005
088  34.50 .0005
089  34.89 .0005
090  35.28 .0004
091  35.64 .0004
092  36.06 .0004
093  36.44 .0004
094  36.83 .0004
095  37.22 .0004


==> dat/xxz_d21_t20.dat <==
#   d= 21 t=20.00 N=2000 J=1.00 0.10 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   0.98 .9293
002   1.96 .5969
003   2.95 .2536
004   3.93 .2536
005   4.92 .2536
006   5.92 .1502
007   6.90 .0903
008   7.89 .0860
009   8.86 .0860
010   9.84 .0405
011  10.82 .0282
012  11.79 .0223
013  12.76 .0188
014  13.73 .0166
015  14.70 .0161
016  15.66 .0161
017  16.62 .0128
018  17.60 .0108
019  18.57 .0096
020  19.54 .0087
021  20.52 .0085
022  21.49 .0085
023  22.46 .0071
024  23.43 .0062
025  24.39 .0056
026  25.37 .0052
027  26.34 .0049
028  27.31 .0049
029  28.28 .0043
030  29.25 .0039
031  30.25 .0035
032  31.22 .0033
033  32.19 .0031
034  33.17 .0030
035  34.17 .0030
036  35.14 .0027
037  36.11 .0025
038  37.08 .0024
039  38.08 .0024
040  39.06 .0020
041  40.03 .0019
042  41.00 .0017
043  41.97 .0016


==> dat/xxz_d41_t20.dat <==
#   d= 41 t=20.00 N=2000 J=1.00 0.10 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   2.07 .9857
002   4.14 .9686
003   6.22 .9274
004   8.30 .8269
005  10.35 .6155
006  12.40 .3539
007  14.44 .2107
008  16.50 .2107
009  18.54 .2004
010  20.58 .2004
011  22.62 .2004
012  24.69 .1567
013  26.83 .1445
014  28.97 .1391
015  31.11 .1350
016  33.22 .1317
017  35.33 .1291
018  37.47 .1270
019  39.58 .1254
020  41.72 .1247
021  43.64 .1247
022  45.56 .1240
023  47.42 .1236
024  49.33 .1236
025  51.19 .1219
026  53.08 .1211
027  54.97 .1205
028  56.83 .1200
029  58.75 .1196
030  60.61 .1192
031  62.47 .1190
032  64.36 .1190
033  66.25 .1187
034  68.14 .1183
035  70.03 .1181
036  71.94 .1181
037  74.00 .1175


==> dat/xxz_d41_t40.dat <==
#   d= 41 t=40.00 N=4000 J=1.00 0.10 gamma=0.0e+00 tol=1.0e-05 eps=1.0e-14
iter hours fidelity
001   5.57 .9834
002  11.08 .9260
003  16.18 .7322
004  21.33 .3534
005  26.82 .2254
006  31.92 .2254
007  37.00 .2254
008  42.17 .2082
009  47.22 .2082
010  52.33 .1749
011  57.47 .1460
012  62.64 .1426
013  67.61 .1426
014  72.64 .1201
015  77.61 .1125
016  82.67 .1071
017  87.64 .1024
018  92.69 .0981
019  97.67 .0950

